Finitely presented groups related to Kaplansky's Direct Finiteness Conjecture

We consider a family of finitely presented groups, called Universal Left Invertible Element (or ULIE) groups, that are universal for existence of one--sided invertible elements in a group ring K[G], where K is a field or a division ring. We show that for testing Kaplansky's Direct Finiteness Conjecture, it suffices to test it on ULIE groups, and we show that there is an infinite family of non-amenable ULIE groups. We consider the Invertibles Conjecture and we show that it is equivalent to a question about ULIE groups. We also show that for any group G, direct finiteness of K[ G x H ] for all finite groups H implies stable finiteness of K[G]. Thus, truth of the Direct Finiteness Conjecture implies stable finiteness. By calculating all the ULIE groups over the field K=F_2 of two elements, for ranks (3,n), n<=11 and (5,5), we show that the Direct Finiteness Conjecture and the Invertibles Conjecture (which implies the Zero Divisors Conjecture) hold for these ranks over F_2.

==> ULIE.computations/README.txt <==
The directory ULIE.code contains the C code and GAP code that implimented the
procedure described in section 7.  The C code found representatives for each
equivalence class of pairing matrices.  For each such matrix it called GAP
routines, found in file CheckOutGroup.gap, that tested the corresponding ULIE
group for degeneracy.  Those that were nondegenerate were tested for the
identity ba=1.  In all cases, either GAP calculated ba=1 or the GAP routine
failed to complete after several seconds.  The output files from these runs are
found in the directory ULIE.results.

Those pairing matrices for which the GAP routine failed to complete after several
seconds are tagged with the word "timeout," and this occured only in the 5x5
case.



==> ULIE.computations/ULIE.results/results_3x11.txt <==
3x11:X123456789a.1234b6cdefg.d8e9fag5c7b mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[1,2,3,4,11,6,12,13,14,15,16],[13,8,14,9,15,10,16,5,12,7,11]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.1234b6cdefg.d8e9fagb5c7 mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[1,2,3,4,11,6,12,13,14,15,16],[13,8,14,9,15,10,16,11,5,12,7]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.123b5c7defg.46cd89efagb mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[1,2,3,11,5,12,7,13,14,15,16],[4,6,12,13,8,9,14,15,10,16,11]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.123b5c7defg.cd4689efagb mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[1,2,3,11,5,12,7,13,14,15,16],[12,13,4,6,8,9,14,15,10,16,11]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.12b456cdefg.d8e9fagb3c7 mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[1,2,11,4,5,6,12,13,14,15,16],[13,8,14,9,15,10,16,11,3,12,7]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.12b45c7defg.3896bgecadf mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[1,2,11,4,5,12,7,13,14,15,16],[3,8,9,6,11,16,14,12,10,13,15]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.12b45c7defg.8e39f6agdbc mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[1,2,11,4,5,12,7,13,14,15,16],[8,14,3,9,15,6,10,16,13,11,12]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.12b45c7defg.8e6b9fagcd3 mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[1,2,11,4,5,12,7,13,14,15,16],[8,14,6,11,9,15,10,16,12,13,3]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.12b45c7defg.c8e9f6agdb3 mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[1,2,11,4,5,12,7,13,14,15,16],[12,8,14,9,15,6,10,16,13,11,3]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.12b45c7defg.e9fbagc86d3 mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[1,2,11,4,5,12,7,13,14,15,16],[14,9,15,11,10,16,12,8,6,13,3]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.1b3254cdefg.6d789afbgce mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[1,11,3,2,5,4,12,13,14,15,16],[6,13,7,8,9,10,15,11,16,12,14]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.1b3254cdefg.6dcefgb9a78 mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[1,11,3,2,5,4,12,13,14,15,16],[6,13,12,14,15,16,11,9,10,7,8]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.1b345c7defg.8e9fagb2c6d mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[1,11,3,4,5,12,7,13,14,15,16],[8,14,9,15,10,16,11,2,12,6,13]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.1b345c7defg.c28e9fag6db mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[1,11,3,4,5,12,7,13,14,15,16],[12,2,8,14,9,15,10,16,6,13,11]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.1b34c67defg.8e9f2ag5cdb mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[1,11,3,4,12,6,7,13,14,15,16],[8,14,9,15,2,10,16,5,12,13,11]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.1b34c67defg.e29f5ag8bcd mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[1,11,3,4,12,6,7,13,14,15,16],[14,2,9,15,5,10,16,8,11,12,13]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.1b3c5d7e9fg.agb2c4d6e8f mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[1,11,3,12,5,13,7,14,9,15,16],[10,16,11,2,12,4,13,6,14,8,15]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.1b3c5d7e9fg.c2d4e6f8agb mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[1,11,3,12,5,13,7,14,9,15,16],[12,2,13,4,14,6,15,8,10,16,11]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.1b3c5d7e9fg.g2b4c6d8eaf mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[1,11,3,12,5,13,7,14,9,15,16],[16,2,11,4,12,6,13,8,14,10,15]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.b2345c7defg.c8e9f1ag6db mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[11,2,3,4,5,12,7,13,14,15,16],[12,8,14,9,15,1,10,16,6,13,11]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.b2345c7defg.d8e9f6agcb1 mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[11,2,3,4,5,12,7,13,14,15,16],[13,8,14,9,15,6,10,16,12,11,1]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.b2345c7defg.e9fag8cb16d mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[11,2,3,4,5,12,7,13,14,15,16],[14,9,15,10,16,8,12,11,1,6,13]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.b234c67defg.ce8f9bgad51 mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[11,2,3,4,12,6,7,13,14,15,16],[12,14,8,15,9,11,16,10,13,5,1]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.b234c67defg.d8e9fag1b5c mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[11,2,3,4,12,6,7,13,14,15,16],[13,8,14,9,15,10,16,1,11,5,12]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.b234c67defg.edb9fag851c mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[11,2,3,4,12,6,7,13,14,15,16],[14,13,11,9,15,10,16,8,5,1,12]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.b234c6d8efg.dc9f7agb5e1 mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[11,2,3,4,12,6,13,8,14,15,16],[13,12,9,15,7,10,16,11,5,14,1]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.b23c56d8efg.cef7ba91g4d mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[11,2,3,12,5,6,13,8,14,15,16],[12,14,15,7,11,10,9,1,16,4,13]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.b23c56d8efg.e9f4ag7b1cd mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[11,2,3,12,5,6,13,8,14,15,16],[14,9,15,4,10,16,7,11,1,12,13]];;n:=3;;m:=11;; r1 0
3x11:X123456789a.b2c4d6e8fag.cd1e3f5g7b9 mat:=[[-1,1,2,3,4,5,6,7,8,9,10],[11,2,12,4,13,6,14,8,15,10,16],[12,13,1,14,3,15,5,16,7,11,9]];;n:=3;;m:=11;; r1 0


==> ULIE.computations/ULIE.results/results_3x3.txt <==
3x3:X12.134.243 mat:=[[-1,1,2],[1,3,4],[2,4,3]];;n:=3;;m:=3;; r1 0
3x3:X12.134.423 mat:=[[-1,1,2],[1,3,4],[4,2,3]];;n:=3;;m:=3;; r1 0
3x3:X12.324.431 mat:=[[-1,1,2],[3,2,4],[4,3,1]];;n:=3;;m:=3;; r1 0
candidates: 3


==> ULIE.computations/ULIE.results/results_3x5.txt <==
3x5:X1234.12567.64753 mat:=[[-1,1,2,3,4],[1,2,5,6,7],[6,4,7,5,3]];;n:=3;;m:=5;; r1 0
3x5:X1234.15367.47526 mat:=[[-1,1,2,3,4],[1,5,3,6,7],[4,7,5,2,6]];;n:=3;;m:=5;; r1 0
3x5:X1234.15367.62475 mat:=[[-1,1,2,3,4],[1,5,3,6,7],[6,2,4,7,5]];;n:=3;;m:=5;; r1 0
3x5:X1234.15367.72546 mat:=[[-1,1,2,3,4],[1,5,3,6,7],[7,2,5,4,6]];;n:=3;;m:=5;; r1 0
3x5:X1234.52167.65743 mat:=[[-1,1,2,3,4],[5,2,1,6,7],[6,5,7,4,3]];;n:=3;;m:=5;; r1 0
3x5:X1234.52367.64715 mat:=[[-1,1,2,3,4],[5,2,3,6,7],[6,4,7,1,5]];;n:=3;;m:=5;; r1 0
3x5:X1234.52367.65741 mat:=[[-1,1,2,3,4],[5,2,3,6,7],[6,5,7,4,1]];;n:=3;;m:=5;; r1 0
3x5:X1234.52367.76541 mat:=[[-1,1,2,3,4],[5,2,3,6,7],[7,6,5,4,1]];;n:=3;;m:=5;; r1 0
3x5:X1234.52647.67153 mat:=[[-1,1,2,3,4],[5,2,6,4,7],[6,7,1,5,3]];;n:=3;;m:=5;; r1 0
candidates: 76


==> ULIE.computations/ULIE.results/results_3x7.txt <==
3x7:X123456.127489a.35867a9 mat:=[[-1,1,2,3,4,5,6],[1,2,7,4,8,9,10],[3,5,8,6,7,10,9]];;n:=3;;m:=7;; r1 0
3x7:X123456.127489a.35a6987 mat:=[[-1,1,2,3,4,5,6],[1,2,7,4,8,9,10],[3,5,10,6,9,8,7]];;n:=3;;m:=7;; r1 0
3x7:X123456.127489a.5936a87 mat:=[[-1,1,2,3,4,5,6],[1,2,7,4,8,9,10],[5,9,3,6,10,8,7]];;n:=3;;m:=7;; r1 0
3x7:X123456.127489a.5a86973 mat:=[[-1,1,2,3,4,5,6],[1,2,7,4,8,9,10],[5,10,8,6,9,7,3]];;n:=3;;m:=7;; r1 0
3x7:X123456.127489a.8596a37 mat:=[[-1,1,2,3,4,5,6],[1,2,7,4,8,9,10],[8,5,9,6,10,3,7]];;n:=3;;m:=7;; r1 0
3x7:X123456.127489a.96a7538 mat:=[[-1,1,2,3,4,5,6],[1,2,7,4,8,9,10],[9,6,10,7,5,3,8]];;n:=3;;m:=7;; r1 0
3x7:X123456.173289a.4956a78 mat:=[[-1,1,2,3,4,5,6],[1,7,3,2,8,9,10],[4,9,5,6,10,7,8]];;n:=3;;m:=7;; r1 0
3x7:X123456.173289a.498a765 mat:=[[-1,1,2,3,4,5,6],[1,7,3,2,8,9,10],[4,9,8,10,7,6,5]];;n:=3;;m:=7;; r1 0
3x7:X123456.173489a.596a287 mat:=[[-1,1,2,3,4,5,6],[1,7,3,4,8,9,10],[5,9,6,10,2,8,7]];;n:=3;;m:=7;; r1 0
3x7:X123456.173489a.926a578 mat:=[[-1,1,2,3,4,5,6],[1,7,3,4,8,9,10],[9,2,6,10,5,7,8]];;n:=3;;m:=7;; r1 0
3x7:X123456.173859a.6a72849 mat:=[[-1,1,2,3,4,5,6],[1,7,3,8,5,9,10],[6,10,7,2,8,4,9]];;n:=3;;m:=7;; r1 0
3x7:X123456.173859a.82946a7 mat:=[[-1,1,2,3,4,5,6],[1,7,3,8,5,9,10],[8,2,9,4,6,10,7]];;n:=3;;m:=7;; r1 0
3x7:X123456.173859a.a274869 mat:=[[-1,1,2,3,4,5,6],[1,7,3,8,5,9,10],[10,2,7,4,8,6,9]];;n:=3;;m:=7;; r1 0
3x7:X123456.723489a.8596a71 mat:=[[-1,1,2,3,4,5,6],[7,2,3,4,8,9,10],[8,5,9,6,10,7,1]];;n:=3;;m:=7;; r1 0
3x7:X123456.723489a.96a7185 mat:=[[-1,1,2,3,4,5,6],[7,2,3,4,8,9,10],[9,6,10,7,1,8,5]];;n:=3;;m:=7;; r1 0
3x7:X123456.723859a.96a4718 mat:=[[-1,1,2,3,4,5,6],[7,2,3,8,5,9,10],[9,6,10,4,7,1,8]];;n:=3;;m:=7;; r1 0
3x7:X123456.723859a.a964178 mat:=[[-1,1,2,3,4,5,6],[7,2,3,8,5,9,10],[10,9,6,4,1,7,8]];;n:=3;;m:=7;; r1 0
3x7:X123456.728496a.891a375 mat:=[[-1,1,2,3,4,5,6],[7,2,8,4,9,6,10],[8,9,1,10,3,7,5]];;n:=3;;m:=7;; r1 0
candidates: 3403


==> ULIE.computations/ULIE.results/results_3x9.txt <==
3x9:X12345678.12395abcd.6b7c8d4a9 mat:=[[-1,1,2,3,4,5,6,7,8],[1,2,3,9,5,10,11,12,13],[6,11,7,12,8,13,4,10,9]];;n:=3;;m:=9;; r1 0
3x9:X12345678.12395abcd.6b7c8da49 mat:=[[-1,1,2,3,4,5,6,7,8],[1,2,3,9,5,10,11,12,13],[6,11,7,12,8,13,10,4,9]];;n:=3;;m:=9;; r1 0
3x9:X12345678.12395abcd.b6c7d84a9 mat:=[[-1,1,2,3,4,5,6,7,8],[1,2,3,9,5,10,11,12,13],[11,6,12,7,13,8,4,10,9]];;n:=3;;m:=9;; r1 0
3x9:X12345678.12395abcd.b6c7d8a49 mat:=[[-1,1,2,3,4,5,6,7,8],[1,2,3,9,5,10,11,12,13],[11,6,12,7,13,8,10,4,9]];;n:=3;;m:=9;; r1 0
3x9:X12345678.12395abcd.b7c68d4a9 mat:=[[-1,1,2,3,4,5,6,7,8],[1,2,3,9,5,10,11,12,13],[11,7,12,6,8,13,4,10,9]];;n:=3;;m:=9;; r1 0
3x9:X12345678.12395abcd.b7c68da49 mat:=[[-1,1,2,3,4,5,6,7,8],[1,2,3,9,5,10,11,12,13],[11,7,12,6,8,13,10,4,9]];;n:=3;;m:=9;; r1 0
3x9:X12345678.12945abcd.b7c8d3a69 mat:=[[-1,1,2,3,4,5,6,7,8],[1,2,9,4,5,10,11,12,13],[11,7,12,8,13,3,10,6,9]];;n:=3;;m:=9;; r1 0
3x9:X12345678.12945abcd.b7c98da36 mat:=[[-1,1,2,3,4,5,6,7,8],[1,2,9,4,5,10,11,12,13],[11,7,12,9,8,13,10,3,6]];;n:=3;;m:=9;; r1 0
3x9:X12345678.1294a6bcd.a7c958db3 mat:=[[-1,1,2,3,4,5,6,7,8],[1,2,9,4,10,6,11,12,13],[10,7,12,9,5,8,13,11,3]];;n:=3;;m:=9;; r1 0
3x9:X12345678.19345abcd.6b7c8da92 mat:=[[-1,1,2,3,4,5,6,7,8],[1,9,3,4,5,10,11,12,13],[6,11,7,12,8,13,10,9,2]];;n:=3;;m:=9;; r1 0
3x9:X12345678.19345abcd.ab7d9c826 mat:=[[-1,1,2,3,4,5,6,7,8],[1,9,3,4,5,10,11,12,13],[10,11,7,13,9,12,8,2,6]];;n:=3;;m:=9;; r1 0
3x9:X12345678.1934a6bcd.2597d8cab mat:=[[-1,1,2,3,4,5,6,7,8],[1,9,3,4,10,6,11,12,13],[2,5,9,7,13,8,12,10,11]];;n:=3;;m:=9;; r1 0
3x9:X12345678.1934a6bcd.7db852c9a mat:=[[-1,1,2,3,4,5,6,7,8],[1,9,3,4,10,6,11,12,13],[7,13,11,8,5,2,12,9,10]];;n:=3;;m:=9;; r1 0
3x9:X12345678.1934a6bcd.a597c8db2 mat:=[[-1,1,2,3,4,5,6,7,8],[1,9,3,4,10,6,11,12,13],[10,5,9,7,12,8,13,11,2]];;n:=3;;m:=9;; r1 0
3x9:X12345678.1934a6bcd.b27c58d9a mat:=[[-1,1,2,3,4,5,6,7,8],[1,9,3,4,10,6,11,12,13],[11,2,7,12,5,8,13,9,10]];;n:=3;;m:=9;; r1 0
3x9:X12345678.193a5b7cd.8d92a4b6c mat:=[[-1,1,2,3,4,5,6,7,8],[1,9,3,10,5,11,7,12,13],[8,13,9,2,10,4,11,6,12]];;n:=3;;m:=9;; r1 0
3x9:X12345678.193a5b7cd.a2b4c68d9 mat:=[[-1,1,2,3,4,5,6,7,8],[1,9,3,10,5,11,7,12,13],[10,2,11,4,12,6,8,13,9]];;n:=3;;m:=9;; r1 0
3x9:X12345678.193a5b7cd.d294a6b8c mat:=[[-1,1,2,3,4,5,6,7,8],[1,9,3,10,5,11,7,12,13],[13,2,9,4,10,6,11,8,12]];;n:=3;;m:=9;; r1 0
3x9:X12345678.92143abcd.a9bcd7856 mat:=[[-1,1,2,3,4,5,6,7,8],[9,2,1,4,3,10,11,12,13],[10,9,11,12,13,7,8,5,6]];;n:=3;;m:=9;; r1 0
3x9:X12345678.92345abcd.b7c8d91a6 mat:=[[-1,1,2,3,4,5,6,7,8],[9,2,3,4,5,10,11,12,13],[11,7,12,8,13,9,1,10,6]];;n:=3;;m:=9;; r1 0
3x9:X12345678.9234a6bcd.a7c8d915b mat:=[[-1,1,2,3,4,5,6,7,8],[9,2,3,4,10,6,11,12,13],[10,7,12,8,13,9,1,5,11]];;n:=3;;m:=9;; r1 0
3x9:X12345678.923a56bcd.a7c18d4b9 mat:=[[-1,1,2,3,4,5,6,7,8],[9,2,3,10,5,6,11,12,13],[10,7,12,1,8,13,4,11,9]];;n:=3;;m:=9;; r1 0
3x9:X12345678.923a56bcd.c8d7a914b mat:=[[-1,1,2,3,4,5,6,7,8],[9,2,3,10,5,6,11,12,13],[12,8,13,7,10,9,1,4,11]];;n:=3;;m:=9;; r1 0
3x9:X12345678.92a4b6c8d.ab1c3d597 mat:=[[-1,1,2,3,4,5,6,7,8],[9,2,10,4,11,6,12,8,13],[10,11,1,12,3,13,5,9,7]];;n:=3;;m:=9;; r1 0

